Correctly Communicating Software: Distributed, Asynchronous, and Beyond (extended version)

Much of the software we use in everyday life consists of distributed components (running on separate cores or even computers) that collaborate through communication (by exchanging messages). It is crucial to develop robust methods that can give reliable guarantees about the behavior of such message-passing software. With a focus on session types as communication protocols and their foundations in logic, this thesis revolves around the following question: How can we push the boundaries of the logical foundations of session types (binary and multiparty), extending their expressiveness and applicability, while preserving fundamental correctness properties? In this context, this thesis studies several intertwined aspects of message-passing.

==> repos/pi-bi/paper/figures/merge_ex.tikz <==
%!TEX root = ../main.tex
\begin{tikzpicture}[
  dot/.style={
    fill=gray,
    draw=white,
    thick,
    circle,
    minimum size=4pt,
    inner sep=0pt,
    outer sep=0pt,
    xshift=-1em,
  },
  up/.style={bend left},
  dw/.style={bend right},
]
\matrix [
  matrix of math nodes,
  column sep=1em,
  row sep=-.2em,
  nodes={anchor=center},
]{
  |(x)| x &|[dot](xm)|&          &        &           &            &            & &|(xr)|x &|[dot](xmr)|&           \\
          &           &|(y1)|y_1 &        &           &            &            & &        &            &|(y1r)|y_1 \\
  |(y)| y &|[dot](ym)|&|(y2)|y_2 & \spmerge &|(y2')|y_2 &|[dot](y2m)|&            &=&|(yr)|y &|[dot](ymr)|&           \\
          &           &|(y3)|y_3 &        &|(y3')|y_3 &|[dot](y3m)|&|(y4)|y_4   & &        &            &|(y4r)|y_4 \\
          &           &          &        &           &            &|(y5)|y_5   & &        &            &|(y5r)|y_5 \\
          &           &          &        &|(z)|  z   &|[dot](zm)| &|(z1)|  z_1 & &|(zr)|z &|[dot](zmr)|&|(z1r)|z_1 \\
};

\draw[gray,thick]
  (xm)  edge (x)
  (ym)  edge (y)
        edge[->,up] (y1)
        edge[->]    (y2)
        edge[->,dw] (y3)
  (y2m) edge (y2')
  (y3m) edge (y3')
        edge[->]    (y4)
        edge[->,dw] (y5)
  (zm)  edge (z)
        edge[->]    (z1)
  (xmr) edge (xr)
  (ymr) edge (yr)
        edge[->,up] (y1r)
        edge[->,dw] (y4r)
        edge[->,dw] (y5r)
  (zmr) edge (zr)
        edge[->]    (z1r)
;
\end{tikzpicture}
% \begin{tikzpicture}[scale=0.6]
%   \begin{pgfonlayer}{nodelayer}
%     \node [style=inpout] (0) at (-9.75, 4.5) {$x$};
%     \node [style=inpout] (2) at (-9.75, 2.5) {$y$};
%     \node [style=inpout] (3) at (-7, 3.5) {$y_1$};
%     \node [style=inpout] (4) at (-7, 2.5) {$y_2$};
%     \node [style=inpout] (5) at (-7, 1.5) {$y_3$};
%     \node [style=connector] (6) at (-8.5, 4.5) {};
%     \node [style=connector] (7) at (-8.5, 2.5) {};
%     \node [style=inpout] (8) at (-3.75, 2.5) {$y_2$};
%     \node [style=connector] (9) at (-2.5, 2.5) {};
%     \node [style=inpout] (10) at (-3.75, 1.5) {$y_3$};
%     \node [style=connector] (11) at (-2.5, 1.5) {};
%     \node [style=inpout] (12) at (-1, 1.5) {$y_4$};
%     \node [style=inpout] (13) at (-1, 0.75) {$y_5$};
%     \node [style=none] (15) at (-5.5, 2.5) {$\ltimes$};
%     \node [style=none] (16) at (0, 2.5) {$=$};
%     \node [style=inpout] (17) at (2, 4.5) {$x$};
%     \node [style=inpout] (18) at (2, 2.5) {$y$};
%     \node [style=inpout] (19) at (4.75, 3.5) {$y_1$};
%     \node [style=connector] (22) at (3.25, 4.5) {};
%     \node [style=connector] (23) at (3.25, 2.5) {};
%     \node [style=inpout] (28) at (4.75, 1.5) {$y_4$};
%     \node [style=inpout] (29) at (4.75, 0.75) {$y_5$};
%   \end{pgfonlayer}
%   \begin{pgfonlayer}{edgelayer}
%     \draw (0) to (6);
%     \draw (2) to (7);
%     \draw [style=basic arrow] (7) to (3);
%     \draw [style=basic arrow] (7) to (4);
%     \draw [style=basic arrow] (7) to (5);
%     \draw (8) to (9);
%     \draw (10) to (11);
%     \draw [style=basic arrow] (11) to (12);
%     \draw [style=basic arrow] (11) to (13);
%     \draw (17) to (22);
%     \draw (18) to (23);
%     \draw [style=basic arrow] (23) to (19);
%     \draw [style=basic arrow] (23) to (28);
%     \draw [style=basic arrow] (23) to (29);
%   \end{pgfonlayer}
% \end{tikzpicture}

